Entity Resolution with Empirically Motivated Priors

Databases often contain corrupted, degraded, and noisy data with duplicate entries across and within each database. Such problems arise in citations, medical databases, genetics, human rights databases, and a variety of other applied settings. The target of statistical inference can be viewed as an unsupervised problem of determining the edges of a bipartite graph that links the observed records to unobserved latent entities. Bayesian approaches provide attractive benefits, naturally providing uncertainty quantification via posterior probabilities. We propose a novel record linkage approach based on empirical Bayesian principles. Specifically, the empirical Bayesian--type step consists of taking the empirical distribution function of the data as the prior for the latent entities. This approach improves on the earlier HB approach not only by avoiding the prior specification problem but also by allowing both categorical and string-valued variables. Our extension to string-valued variables also involves the proposal of a new probabilistic mechanism by which observed record values for string fields can deviate from the values of their associated latent entities. Categorical fields that deviate from their corresponding true value are simply drawn from the empirical distribution function. We apply our proposed methodology to a simulated data set of German names and an Italian household survey, showing our method performs favorably compared to several standard methods in the literature. We also consider the robustness of our methods to changes in the hyper-parameters.

==> final_plots/rldata500_id.txt <==
identity.RLdata500 fname_c1 lname_c1 by bm bd
34 CARSTEN MEIER 1949 7 22
51 GERD BAUER 1968 7 27
115 ROBERT HARTMANN 1930 4 30
189 STEFAN WOLFF 1957 9 2
72 RALF KRUEGER 1966 1 13
142 JUERGEN FRANKE 1929 7 4
162 GERD SCHAEFER 1967 8 1
48 UWE MEIER 1942 9 20
133 DANIEL SCHMIDT 1978 3 4
190 MICHAEL HAHN 1971 2 27
178 PETER JUNG 1988 1 9
217 MANFRED HOFFMANN 1933 8 25
175 MICHAEL FISCHER 1951 7 1
197 MANFRED BECKER 1973 7 27
44 WALTER SCHNEIDER 1953 8 26
84 MARTIN SCHROEDER 1988 2 3
35 ALEXANDER MUELLER 1974 9 9
88 HANS SCHAEFER 2003 6 22
77 STEFAN MUELLER 1949 8 13
91 GERHARD SCHAEFER 1964 4 29
90 DENNIS SCHAEFER 1956 4 11
171 THORSTEN KLEIN 1966 9 20
61 PETER BRANDT 1997 4 1
26 WALTER FISCHER 1997 4 7
33 MATTHIAS HAAS 1955 7 8
38 WOLFGANG WOLF 1961 12 28
195 BENJAMIN MUELLER 1997 4 19
199 JAN SCHAEFER 1946 5 25
216 PETER WINTER 1958 8 18
105 SVEN BRAUN 1994 1 22
71 WOLFGANG LEHMANN 1971 1 3
46 CHRISTIAN SCHULZ 2008 5 18
118 ANDREAS SCHUMACHER 1928 7 7
27 HEINZ BOEHM 1938 12 20
220 HARALD BECKER 1951 2 24
59 KURT SCHMIDT 1998 4 27
139 HARTMHUT HOFFMSNN 1929 12 29
224 HORST ENGEL 1999 2 27
211 DIETER NEUMANN 1994 6 20
47 WOLFGANG SCHMITT 1986 11 29
163 SVEN SCHUMACHER 2008 2 27
19 DIETER WEISS 1945 1 10
51 GERD BAUERH 1968 7 27
104 THORSTEN HARTMANN 1935 3 11
107 FRIEDRICH PETERS 1954 10 16
221 HERMANN MAIER 1999 10 12
194 HELMUT MUELLER 1930 7 30
212 WERNER KOERTIG 1965 11 28
222 WOLFGANG SEIDEL 1974 2 5
158 STEFAN MUELLER 1957 6 7
24 DIETER WINTER 2000 8 20
113 HOLGER SCHNEIDER 1931 4 2
97 JUERGEN SCHMIDT 1956 7 23
129 THORSTEN WEBER 1965 11 21
94 JENS SCHMIDT 1961 1 10
202 PETER ZIMMERMANN 1996 2 10
82 MARTIN HERRMANN 1944 8 13
174 FRANK MUELLDR 1978 5 20
177 BERND JUNG 1935 1 14
126 THORSTEN FUCHS 1952 9 27
200 ANDRE FISCHER 1943 6 25
67 SIEGFRIED BRANDT 1982 2 14
96 DIETER BOEHM 1972 7 1
111 JUERGEN MEIER 1983 7 7
45 OTTO WERNER 1926 4 12
192 KARL WEBER 1934 10 14
56 GERHARD MEYER 1959 12 3
136 PETEVR FUCHS 1972 9 12
3 GUENTHER ZIMMERMANN 1999 1 19
98 PETER SCHULZ 1927 7 19
151 CHRISTIAN GROSS 1959 4 7
139 HARTMUT HOFFMANN 1929 12 29
57 JUERGEN MUELLER 1946 11 22
180 JOHANNES MUELLER 1963 12 16
79 KARL KAISER 1966 9 12
29 ANDREAS ZIEGLER 1964 5 5
25 HOLGER FISCHER 1984 4 15
28 STEFAN BRAUN 1997 12 30
20 ANDREAS KUEHN 1950 11 2
52 HORST KRAUSE 1946 8 28
168 MANFRED KLEIN 1969 8 3
14 FRANK SCHMIDT 2003 6 13
75 STEFAN SCHULZ 2001 9 12
130 BERND SEIDEL 2007 2 16
138 THORSKTEN MARTIN 1995 11 15
30 GERHARD MEYER 1941 11 25
112 HANS SCHULZE 1972 11 27
169 KARL HOFFMANN 1944 10 21
150 DETLEF SCHMIDT 1937 4 6
58 MICHAEL SCHAEFER 1991 5 30
43 ANDREAS MAYER 1959 12 24
32 HEINZ LEHMANN 1948 9 25
86 MARTIN KUEHN 1959 10 8
179 BERND FRANK 1933 1 30
144 WERNER KRAEMER 1938 1 1
109 THOMAS HUBER 1966 11 29
83 RAINER KOCH 1972 8 18
40 JOERG KELLER 1947 6 26
215 KLAUS SCHUBERT 1955 10 6
4 WOLFGANG SCHMIDT 2005 6 30
183 MANFRED SCHULZ 1998 4 9
74 WALTER SCHMIDT 1969 5 2
1 KLAUS SCHUMACHER 1929 6 18
128 HORST RICHTER 1930 5 27
87 HORST SCHNEIDER 1983 1 3
188 ANDRE MUELLER 1976 2 25
33 MATTHIAS HAAS 1955 8 8
100 GERHARD FRIEDRICH 1987 2 10
201 GUENTHER STEIN 1975 8 14
117 MARTIN HOFFMANN 1971 1 19
27 HEINZ BOEHMR 1938 12 20
124 GERHARD ERNSR 1980 12 16
39 WOLFGANG VOGEL 1995 1 4
156 FRIEDRICH WEBER 1948 8 24
81 DIETER WINKLER 1964 11 3
124 GERHARD ERNST 1980 12 16
112 HANS SCHULZE 1972 11 28
119 WILFRIED HOFFMANN 1994 10 20
36 ALEXANDER FRIEDRICH 1968 8 14
114 FRANK BERGMANN 1998 11 8
54 HANS SCHMIDT 1935 6 25
123 THOMAS MAIER 1941 4 5
147 CHRISTIAN KOERTIG 1967 9 11
173 SIEGFRIED MUELLER 1925 9 26
193 CHRISTIAN MUELLEPR 1974 8 9
69 HEINZ SCHULZ 1971 9 23
95 KARL KLEIN 2002 6 20
7 FRANK KRUEGER 1997 2 10
181 MICHAEL VOGEL 1967 8 26
11 MICHAEL MEYER 1988 1 31
166 WERNER SCHMITZ 1968 8 14
31 THOMAS MOELLER 1930 1 18
28 STEFAN BRAUN 1947 12 30
15 THOMAS JUNG 1949 9 30
184 KARL SIMON 1954 5 30
9 KURT FISCHER 1968 4 7
157 FRIEDRICH SCHUBERT 1930 8 15
125 GUENTHER THOMAS 1957 2 14
41 GUENTHER HOFMANN 1942 8 27
8 BERND WOLF 1940 8 30
152 KLAUS MEIER 1983 11 10
95 KARL KLEIBN 2002 6 29
78 MANFRED WOLF 1954 5 24
63 WOLFGANG ENGEL 1936 12 27
205 HARALD WEBER 1977 6 1
18 ANDREAS ZIEGLER 1962 12 6
11 MICHAEL MYER 1988 1 31
174 FRANK MUELLER 1978 5 20
10 BERND FISCHER 1947 3 20
172 MICHAEL KELLER 1965 3 19
149 MARTIN BAUMANN 1939 4 25
207 WALTER SCHROEDER 1998 3 28
223 FRANK MUELLER 2000 6 22
66 HORST GUENTHER 1926 7 2
122 UWE KRAEMER 1981 9 9
13 ULRICH WEISS 1992 7 19
23 HELMUT ZIEGLER 1971 8 11
218 PETER BECKER 1960 9 5
64 SVEN STEIN 1960 10 14
208 WOLFGANG SCHULTE 1963 9 4
120 MANFRED SCHAEFER 1983 3 11
161 STEFAN MEYER 1960 2 23
101 RAINER ALBRECHT 1976 11 10
140 FLORIAN KLEIN 1928 6 21
114 FRANK BERGKANN 1998 11 8
186 BERNHARD WERNER 1974 2 14
16 KLAUS MOELLER 1989 3 10
146 INGO VOGEL 1976 5 22
85 GERD LUDWIG 1953 12 25
213 MARTIN HOFFMANN 1935 11 26
50 SVEN HUBER 1951 10 1
60 NORBERT BECK 1980 10 2
137 UWE WEBER 1952 7 7
37 CARSTEN SCHMITT 2001 6 27
188 ANDRE MUELLER 1976 1 25
42 MANFRED MEYER 1959 10 12
203 JOHANNNES SCHULZ 1974 1 17
159 UWE ALBRECHT 1967 1 8
2 KLAUS BECKER 1956 11 1
49 DETLEF LANGE 1970 10 19
191 WERNER LANGE 1997 3 26
92 WERNER RICHTER 1984 8 28
93 ULRICH MUELLER 1962 6 19
214 MARCEL SCHMITZ 1933 6 29
153 ANDREAS MEIER 1932 12 30
53 FRANK SCHMIDT 1988 12 22
138 THORSTEN MARTIN 1995 11 15
148 MARKUS SAUER 2003 6 5
206 WOLFGANG WEBER 1954 4 8
136 PETER FUCHS 1972 9 12
132 MARKUS MUELLER 1937 11 16
154 DIETER SCHNEIDER 1968 8 21
193 CHRISTIAN MUELLER 1974 8 9
160 FRANK SIMON 1935 9 20
167 RUDOLF WOLFF 1975 11 11
70 DIETER SCHMIDT 1950 8 20
143 JUERGEN FUCHS 2007 9 20
103 HANS SCHWARZ 1926 1 18
135 ERNST SCHROEDER 1999 7 10
116 GUENTHER WOLF 1975 4 23
62 HEINZ WAGNER 1960 6 24
209 KLAUS HARTMANN 1992 11 1
100 GERHARD FRIEDRICH 1957 2 10
5 CARSTEN BRANDT 1938 1 14
151 CHRISTIAN GROSS 2008 4 7
204 JAN SCHULZ 1938 9 6
203 JOHANNES SCHULZ 1974 1 17
12 KLAUS HOFFMANN 1966 8 1
68 ROLBF NEUMANN 1967 3 29
210 PETER SCHUBERT 1961 12 3
198 LARS MAYER 1929 6 25
121 STEFAN HOFFMANN 2000 4 15
185 UWE GROSS 1982 5 27
164 JENS WEBER 1959 7 24
134 STEFAN MUELLER 2004 4 20
154 DIETER SCHNNIDER 1968 8 21
22 HORST MEIER 1977 6 6
65 GUENTHER SCHMIDT 2006 10 29
89 KLAUS SCHMIDT 1997 12 15
55 MICHAEL KUEHN 1943 10 9
73 PETER FRANKE 1973 8 19
155 HEINRICH SCHMITZ 1957 5 31
219 VOLKER GROSS 1981 8 2
102 KLAUS SCHMITT 1980 4 23
106 WILHELM MARTIN 1964 12 22
187 THOMAS SCHUSTER 1978 7 25
68 ROLF NEUMANN 1967 3 29
170 OLIVER HERRMANN 1964 4 5
218 PETERS BECKER 1960 9 5
176 BERND MUELLER 1944 11 16
17 MANFRED SCHAEFER 2007 7 13
80 MARTIN SCHMIDT 1974 2 6
182 THORSTEN FISCHER 1937 7 19
158 STEFAN MUELLER 1957 6 1
21 HARALD SCHNEIDER 1983 5 17
127 INGO FUCHS 1941 1 15
165 STEFAN KOEHLER 1977 4 27
212 WERNIER KOERTIG 1965 11 28
141 THORSTEN KRAUSE 1975 6 19
205 HARALD WEBER 1977 6 2
108 CHRISTIAN HERRMANN 1982 7 9
0 BENJAMIN MUELLER 2005 4 20
131 WOLFGANG MUELLER 1959 2 8
110 DIETER MEYER 1967 6 16
196 FRIEDRICH MARTIN 1938 1 20
76 HANS BECKER 1940 2 6
99 DIETER SCHWARZ 1996 6 12
22 HORST MEIER 1972 6 6
145 ROLF KOERTIG 1934 9 9
6 GERHARD SCHWARZ 1959 6 22
303 BAERBEL JAEGER 1956 6 26
430 INGRID KOERTIG 1960 5 6
400 SABINE SCHULZ 1996 5 15
409 STEFANIE FISCHER 1943 11 25
296 ANNA SCHMIDT 1976 3 1
228 STEFANIE WEBER 1964 11 24
448 GERDA SCHWARZ 1975 12 14
386 SABINE HARTMANN 1939 6 16
347 GISELA BRAUN 1949 12 22
301 BRIGITTE JAEGER 1982 12 15
439 INGRID FRIEDRICH 1949 6 15
305 RENATE VOGT 1956 9 17
275 NICOLE WEBER 1947 7 2
352 HEIKE THOMAS 1982 3 27
273 MARIANNFE MOELLER 1961 9 17
229 KARIN HORN 2002 6 4
256 ANGELA STEIN 2002 8 30
298 GABRIELE MEIER 1961 4 10
421 RENATE KRAUSE 1945 12 11
422 MARION HOFMANN 1964 5 12
407 UTE BRAUN 1975 3 3
369 MONIKA WEISS 1994 8 19
294 ANGELIKA BERGER 1994 10 12
225 HILDEGARD POHL 1985 7 11
328 HELGA WOLF 1980 2 17
381 URSULA BECK 1956 7 26
289 ERIKA BECKER 1970 7 12
337 SABINE MAIER 1950 4 19
327 HERTHA MOELLER 1988 10 12
242 STEFANIE LANGE 1978 11 10
408 ERIKA FRIEDRICH 1928 8 19
308 GISELA KUHN 1967 7 20
293 ANNA LANGE 1998 3 29
441 RENATE ENGEL 1975 2 19
419 ERIKA WEBER 1995 2 1
398 MARIA SCHROEDER 1955 1 11
279 HELGA SAUER 1946 8 27
283 HILDEGARD MEYER 1965 10 3
442 CHRISTINE PETERS 1993 2 5
226 HELGA BERGER 1989 1 18
433 SABINE VOGT 1968 4 8
417 ANDREA SCHWARZ 1949 6 17
255 KARIN MARTIN 1954 10 22
418 HANNELORE WEBER 1953 3 31
432 HANNELORE BAUER 1952 3 23
391 HEIKE HARTMANN 1948 12 27
246 ANDREA WEBER 1945 5 29
411 SONJA FISCHER 1989 7 17
334 ERIKA SCHMITZ 1936 12 10
237 SABINE BRANDT 1941 5 2
249 MARIA WOLF 1971 11 2
380 ANKE KOCH 1963 5 3
318 BRIGITTE SCHUSTER 1933 2 25
350 ILSE SIMON 1972 9 1
329 CLAUDIA GUENTHER 1934 5 27
322 ANJA KLEIN 1967 1 27
356 ILSE SCHMIDT 1924 12 26
270 BRITTA VOGT 1941 8 1
316 KARIN MUELLER 1947 8 29
297 MONIKA SCHNEIDER 1937 6 2
401 BIRGIT KOCH 1970 11 24
330 STEFANIE WEISS 1971 9 11
263 URSULA MUELLRR 1940 6 15
436 RENATE SCHUTE 1940 12 29
362 ANNA FISCHER 1958 11 27
392 URSULA FISCHER 1995 5 21
299 ANDREA FISCHER 1956 2 14
410 ANJA BRAUN 1997 9 20
239 HEIKE BAUER 2008 7 2
272 MONIKA FRANKE 1970 1 6
428 ANKE WAGNER 1934 8 27
293 ANNA LANGK 1998 3 29
290 GABRIELE BECKER 1944 1 31
333 GISELA BECKER 1990 1 22
287 PETRA MEIER 1969 8 15
253 GERTRUD WOLF 1948 1 12
236 CHRISTINA FRIEDRICH 1968 10 1
420 NICOLE SOMMER 1929 7 29
274 BAERBEL MUELLER 1935 2 10
254 MARIANNE FISCHER 1941 12 8
379 INGRID KRAJSE 1985 9 3
446 GERDA WERNER 1982 9 25
257 SILKE KOEHLER 1967 2 14
317 INGEBORG SCHMIDT 1965 9 30
324 ANDREA SCHMIDT 1966 2 21
252 JUTTA ROTH 1995 2 4
261 ELKE MUELLER 1985 12 14
227 GISELA MEYER 1939 6 3
368 HANNELORE KOERTIG 1935 3 11
265 SUSANNE WEBER 1997 11 25
244 BAERBEL WOLF 1938 3 20
288 GERTRUD MEYER 1963 9 18
382 HANNELORE MUELLER 1934 7 31
431 EDITH KRAUSE 1937 2 28
434 ANTJE LUDWIG 1935 4 18
376 URSULA FISCHER 1950 9 1
282 SABINE MUELLER 1968 11 26
440 URSULA RICHTER 1947 3 30
435 JUTTA KAISER 1971 1 26
445 GISELA SCHROEDER 1929 2 4
423 HELGA SCHNEIDER 2000 4 5
361 MONIKA SCHULTE 1980 5 30
412 INGE SEIDEL 1949 9 4
393 MARION NEUMANN 1982 1 18
412 INGEU SEIDEL 1949 8 4
389 BRIGITTE PETERS 1956 8 21
278 GERTRUD BAUMANN 1926 5 26
251 HELGA LANGE 1965 9 7
332 HELGA BRANDT 1990 5 22
247 BRIGITTE WAGNER 1978 12 11
348 GUDRUN MUELLER 1957 10 2
416 IRMGARD NEUMANN 1940 12 9
243 ELKE KOCH 1935 2 5
372 ANJA BECKER 1947 5 25
320 SABINE MEYER 1989 5 22
383 MONIKA RICHTER 1936 1 31
276 SABINE MEYER 2006 3 17
387 RENATE HOFFMANN 1930 5 3
326 ANGELIKA SIMON 1990 6 2
370 MONIKA MUELLER 2000 8 26
438 SABINE LANG 1962 1 30
250 ANGELIKA SCHROEDER 1967 3 15
363 INGRID HOFFMANN 2005 9 18
349 STEFANIE WEBER 1972 9 7
341 ANDREA FUCHS 1959 11 12
358 ANNA FUCHS 1991 8 27
312 SABAINE OTTO 1940 7 23
351 MANUELA WINTER 1960 8 30
419 ERIKA WEBER 1992 2 29
406 ELKE SAUER 1954 7 4
241 ANGELIKA FISCHER 1989 10 15
295 SABINE GRAF 1980 9 5
398 MARIA SCHROEDER 1955 1 12
258 JULIA HARTMANN 1996 4 29
256 ANGELA STEIN 2062 8 30
336 ERIKA NEUMANN 1999 5 6
321 PETRA FISCHER 1979 5 22
246 ANDREA WEBER 1945 5 20
269 URSULA HOFFMANN 1929 5 12
245 URSULA BERGER 1970 10 23
413 GABRIELE BECKER 1990 3 27
286 HELGA KOCH 1957 9 2
437 MONIKA KOEHLER 1933 5 20
342 ELISABETH SCHMIDT 1960 12 1
366 GISOELA BECK 2003 4 16
319 ANDREA KELLER 1931 6 24
425 BIRGIT BERGMANN 2002 8 31
426 MARION SCHMITZ 1977 5 13
442 CHRISTINE PETERS 1993 2 6
313 INGEBORG SEIDEL 1960 1 4
280 GABRIELE SAUER 1972 6 1
444 CHRISTA SCHWARZ 1965 7 13
233 HEIKE JUNG 1932 10 12
366 GISELA BECK 2003 4 16
235 PETRA GRAF 1948 6 13
323 MARGARETE FISCHER 1971 8 12
436 RENATE SCHULTE 1940 12 29
281 ANDREA SCHMIDT 1945 2 20
325 GISELA WOLF 1992 5 1
377 ANDREA WEBER 1961 5 19
248 ANDREA FISCHER 1931 9 7
340 SILVIA WERNER 1995 8 21
240 KARIN FUCHS 1961 5 7
278 GERTRUD BAUMANN 1926 5 20
311 MARIA DIETRICH 1979 2 6
374 MARTINA LEHMANN 1935 7 14
310 KARIN BAUER 1993 6 20
284 MONIKA BRANDT 1940 2 18
344 HEIKE OTTO 1944 1 2
311 MARIA DIETTRICH 1979 2 6
397 KARIN JUNG 2007 4 9
230 INGRID SCHAEFER 1956 10 22
375 GERTRUD SEIDEL 1941 6 11
300 SABINE SCHMIDT 1984 9 9
231 BIRGIT MUELLER 1977 8 19
414 SONJA SCHMIDT 1937 6 5
234 GISELA POHL 1949 10 9
345 FRIEDA MEIER 1951 6 2
404 ANNA ALBRECHT 1964 10 22
402 INGRID STEIN 1950 3 8
384 EDITH OTTO 1951 5 14
297 MONIYKA SCHNEIDER 1937 6 2
339 SIGRID HAHN 1967 12 19
268 ELKE BAUER 1994 5 29
360 KARIN BAUER 1961 4 9
405 PETRA KRAUSE 1969 1 17
229 KARINW HORN 2002 6 4
277 FRIEDA WEBER 1978 1 18
267 ANNA JAEGER 1960 10 14
357 SANDRA MEYER 1964 10 11
259 KATHRIN KOCH 2005 12 1
271 ELISABETH WEBER 1965 9 3
396 HANNELORE ALBRECHT 1963 12 4
364 SILKE MUELLER 1962 6 14
415 ANJA WEBER 1995 6 26
354 SUSANNE BECKER 1956 1 19
266 MARIA SCHAEFER 1954 3 25
312 SABINE OTTO 1940 7 23
403 CHRISTA KRUEGER 1929 5 2
386 SABINE HARTMANN 1943 6 16
394 KATHRIN VOGT 1951 1 3
331 GERDA SCHMITZ 1964 8 8
292 MANUELA ROTH 1935 4 27
353 HELGA GROSS 1939 5 24
373 JUTTA LEHMANN 1974 11 7
273 MARIANNE MOELLER 1961 9 17
263 URSULA MUELLER 1940 6 15
359 MARTINA WOLF 1967 3 9
371 RUTH BOEHM 1956 4 12
343 ASTRID MUELLER 1951 1 18
390 PETRA SCHMIDT 1983 7 28
444 CHRISTAH SCHWARZ 1965 7 13
443 EDITH SCHROEDER 1924 9 27
411 SONJAD FISCHER 1989 7 17
385 MARTINA GROSS 1992 2 14
226 HELGA BERGER 1989 1 28
395 ULRIKE BECKRR 1982 8 4
306 URSULA WEBER 1987 7 22
365 PETRA KLEIN 1987 3 20
388 NADINE NEUMANN 1957 2 20
291 GABRIELE SCHNEIDER 1925 6 26
395 ULRIKE BECKER 1982 8 4
307 ANNA ALBRECHT 1948 10 30
232 KARIN BRAUN 1974 5 27
346 ERNA WEBER 1970 3 28
260 EDITH WAGNER 1966 12 26
427 SABINE ENGEL 1956 8 25
370 MONIKA MUELLER 2000 5 26
262 JUTTA WEBER 2007 9 28
304 SUSANNE RICHTER 1955 11 27
309 SUSANNE KLEIN 1969 3 15
338 MARION MUELLER 1936 12 26
367 MARGARETE FISCHER 2007 9 10
302 RENATE GUENTHER 1927 3 18
447 HELGA SCHULZ 1951 8 31
264 GERDA MUELLER 1988 7 19
355 CHRISTINA SCHAEFER 1949 9 16
429 JULIA BUSCH 1944 9 12
314 GABRIELE MEYER 2008 12 16
309 SUSANNE KLEIN 1960 3 15
379 INGRID KRAUSE 1985 9 3
285 SILKE BRAUN 1973 8 2
449 HANNELORE BECKER 1999 6 29
335 ILSE NEUMANN 1953 5 14
424 BRITTA KOEHLER 2001 1 12
413 GABRIHELE BECKER 1990 3 27
378 SABINE SCHNEIDER 1953 5 20
399 MARIA SCHNEIDER 1981 8 8
315 INGE SCHREIBER 1967 12 13
238 KARIN GUENTHER 1941 8 19


==> pics/rf_part1_bins.txt <==
This is all just using Jaro-Winkler. Total run time is 2 hours. 

Bin 10
                        name        dod location
27105 محمود محمد عدنان أرملة 2011-04-09   Aleppo
> minidata[27411,]
                  name        dod location
27411 محمد عدنان ناصيف 2011-08-22   Aleppo
only one name matches. mohammed examples. inflates metric.
Bin 4 

                   name        dod location
23530 علي الموسى / شبيح 2011-09-10     Homs
> minidata[18480,]
            name        dod location
18480 علي الموسى 2011-09-10     Homs
> minidata[12384,]
            name        dod location
12384 علي الموسى 2011-09-10     Homs
> 
looks good. 
Bin 12

            name        dod location
2568 محمد الحسيني 2011-10-05     Homs
> minidata[6825,]
                name        dod location
6825 ضحى حسين صوراني 2011-08-01     Hama
> 
names different but some letters the same. 

Bin 14
> minidata[9191,]
                  name        dod location
9191 إبراهيم نضال عيان 2011-10-13    Idlib
> minidata[32342,]
                    name        dod location
32342 أيمن إبراهيم حمدون 2011-12-13    Idlib
> 
one names is the same out three, dod is similar and city
Bin 22

> minidata[9433,]
               name        dod location
9433 محمود محمد حسن 2011-11-25     Hama
> minidata[27190,]
               name        dod location
27190 سامر محمد حسن 2011-11-03  Latakia
> 
moh. example

Bin 25

> minidata[282,]
                  name        dod location
282 عصام حسين ابراهيم  2011-04-12   Tartus
> minidata[9440,]
                  name        dod location
9440 عصام حسين إبراهيم 2011-11-27     Homs
> 
names identical, no moh, different dod. 
Bin 17

> minidata[23505,]
                name        dod location
23505 اياد فيصل عباس 2011-09-09     Homs
> minidata[12,]
             name        dod location
12 إياد فيصل عباس 2011-11-09     Homs
> minidata[8805,]
                 name        dod location
8805 عيسى موسى الموسى 2011-05-01    Daraa
3rd not a match

> Bin 68
> minidata[9137,]
                 name        dod location
9137 حسين بسام المحمد 2011-09-27     Homs
> minidata[28626,]
                    name        dod       location
28626 المعتزبالله الشعار 2011-05-01 Rural_Damascus
> 
not match. not sure why.

> minidata[16321,]
                      name        dod       location
16321 المعتزبالله   الشعار 2011-05-01 Rural_Damascus
> minidata[14513,]
                      name        dod       location
14513 المعتزبالله   الشعار 2011-05-01 Rural_Damascus
> 
identical match

Bin 127 

> minidata[54,]
          name        dod location
54 آصف علي حسن 2011-03-06  Latakia
> minidata[6391,]
            name        dod location
6391 بسام  الحسن 2011-08-16  Latakia
> 
first name in order are similar. asef ali asam. dod different.

Bin 152

> minidata[27229,]
                      name        dod location
27229 واصل عبد اللطيف واصل 2011-10-26     Hama
> minidata[4654,]
                     name        dod location
4654 دياب عبد اللطيف دياب 2011-12-13    Idlib
> minidata[9236,]
                     name        dod location
9236 واصل عبد اللطيف واصل 2011-10-26     Hama
> 
1 and 3 exact match. travel name of 2nd is similar. personal name appears twice -- weird. 
Bin 163

> minidata[17856,]
                 name        dod location
17856 بلال موفق شاميه 2011-08-06     Hama
> minidata[13030,]
                 name        dod location
13030 بلال موفق شاميه 2011-08-06     Hama
> minidata[23319,]
                  name        dod location
23319 عبد المنعم بيضون 2011-08-29    Idlib
> 
1 and 2 exact matches. 3 different dod, different location. 
